Discovery of new Delta Scuti Stars

Pulsating stars are remarkable objects for stellar astrophysics. Their pulsation frequencies allow us to probe the internal structure of stars. One of the most known groups of pulsating stars is $\delta$ Scuti variables which could be used to understand the energy transfer mechanism in A-F type stars. Therefore, in the current study, we focused on the discovery of $\delta$ Scuti stars. For this investigation, we followed some criteria. First, we inspected TESS database by eye and discovered some single stars that exhibit pulsation-like behaviour. Our second criterion is $T_{\rm eff}$ and $\log g$ range. The $\delta$ Scuti stars generally have $T_{\rm eff}$ and $\log g$ value in a range of 6300\,$-$\,8500\,K and 3.2\,$-$\,4.3, respectively. Hence, we selected the stars which have TIC $T_{\rm eff}$ and $\log g$ values in these ranges. The other criterion is the pulsating frequency. A frequency analysis was performed for all the candidate stars. In addition, $M_{V}$, $L$ and also $M_{bol}$ parameters of the target stars were determined to calculate the pulsation constants and show their positions in the H-R diagram. The final pulsation type classification was made by considering the frequency ranges and pulsation constants of the stars. As a result of the study, five $\delta$ Scuti, one $\gamma$ Doradus and four hybrid systems were discovered.

==> Readme.txt <==
J/ASPBULL/vol/page   Discovery of New delta Scuti Stars  (Kirmizitas, 2022)
================================================================================================================
Discovery of New delta Scuti Stars
     O. Kirmiztas, S. Cavus, F. Kahraman-Alicavus
    <ASPBULL, vol, page (2022)>
  
================================================================================================================
Keywords: Stars: variables: Delta Scuti – stars: oscillations – techniques: photometric

Description:
    Frequency list of the analyzed systems.  

File Summary:
--------------------------------------------------------------------------------
 FileName    Lrecl    Records    Explanations
--------------------------------------------------------------------------------
Readme        113     95        This file
Table.dat     60      73        Frequency list of the analyzed systems.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Table.dat
--------------------------------------------------------------------------------
   Bytes Format  Units   Label    Explanations
--------------------------------------------------------------------------------
  1- 10   F9.0   ---       TIC      TIC number
 12- 14   A3      ---
 16- 23   F2.5   d^(-1)     f       Frequency 
 25- 31   F1.5   d^(-1)    err      Uncertainity of frequency
 35- 40   F1.3   mmag      Amp      Amplitude 
 41- 45   F1.3   mmag      err      Uncertainity of amplitude
 47- 52   F1.4   rad        P       Phase  
 54- 59   F1.4   rad       err      Uncertainity of phase
 60- 75   A15    ---       com/har  Combinations or harmonics
 
--------------------------------------------------------------------------------
Note: Number of analysed spectral parts
--------------------------------------------------------------------------------

Author's address:
   Ozlem Kirmizitas    <ozlemkirmizitas1907@gmail.com>

================================================================================================================
(End)            Ozlem Kirmizitas [Univ. Canakkale Onsekiz Mart]                  20-July-2022


==> Table.txt <==
25537276   f1   7.55054 0.00002   8.872 0.008 0.2364 0.0001  
           f2   8.03904 0.00008   2.237 0.008 0.6364 0.0006
	   f3   7.37013 0.00011   1.739 0.008 0.3471 0.0007  
	   f4   5.78908 0.00012   1.506 0.008 0.6576 0.0008
	   f5   7.04380 0.00026   0.706 0.008 0.1234 0.0018 
	   f6   7.57891 0.00062   0.321 0.008 0.0344 0.0044
	   f7  15.09911 0.00011   0.168 0.008 0.8044 0.0078
	   f8   7.65999 0.00474   0.103 0.008 0.9871 0.0337
	   f9   7.94174 0.00177   0.111 0.008 0.4499 0.0126
	   f10  8.00864 0.00554   0.101 0.008 0.4312 0.0395
177422294  f1   8.30240 0.00016   6.863 0.006 0.0739 0.0011 
           f2   7.66622 0.00036   3.318 0.006 0.0640 0.0026
	   f3   7.07205 0.00039   3.208 0.006 0.5485 0.0028
	   f4   8.20437 0.00028   4.808 0.006 0.9180 0.0020
	   f5   8.23038 0.00015   2.438 0.006 0.0852 0.0064
	   f6   8.12435 0.00081   2.438 0.006 0.0852 0.0064
	   f7   4.51330 0.00048   2.551 0.006 0.8588 0.0034
	   f8   7.70823 0.00042   2.723 0.006 0.5254 0.0031 
	   f9   8.39643 0.00022   2.929 0.006 0.3438 0.0016 
	   f10  5.23151 0.00056   2.727 0.006 0.9086 0.0041      
           f11  8.42444 0.00022   1.996 0.006 0.2238 0.0046
	   f12  7.80226 0.00064   1.987 0.006 0.8818 0.0046 f8+f9-f11
	   f13  4.47729 0.00062   1.849 0.006 0.6843 0.0044 2f2-f12-f3
	   f14  8.27239 0.00072   2.413 0.006 0.1120 0.0051 f5+f8-f2
252554307  f1   7.57891 0.00003   5.213 0.008 0.3055 0.0002
           f2   7.51810 0.00003   5.651 0.008 0.2651 0.0002 
	   f3   8.07147 0.00010   1.321 0.008 0.6219 0.0011
	   f4   7.45324 0.00010   1.748 0.008 0.8083 0.0007
	   f5   7.39851 0.00012   1.255 0.006 0.5140 0.0025
	   f6   8.00458 0.00053   1.532 0.008 0.1942 0.0272  
	   f7   5.76070 0.00018   0.953 0.008 0.5921 0.0013
	   f8   7.34378 0.00013   1.725 0.008 0.6399 0.0021
	   f9   5.82151 0.00017   0.910 0.008 0.6282 0.0032
	   f10  7.68634 0.00015   0.122 0.008 0.2223 0.0010
	   f11  7.00933 0.00066   0.262 0.008 0.7245 0.0047
	   f12  7.75121 0.00044   0.511 0.008 0.5937 0.0028
	   f13  7.28297 0.00043   1.140 0.008 0.0636 0.0056
	   f14  8.14242 0.00051   0.480 0.008 0.3743 0.0043
	   f16  7.07622 0.00020   0.860 0.008 0.0746 0.0061
	   f17  7.21608 0.00038   0.875 0.008 0.1768 0.0058
	   f18  7.14514 0.00039   0.705 0.008 0.3968 0.0060
	   f19  7.94377 0.00044   0.284 0.008 0.6856 0.0060
	   f20  5.88638 0.00045   0.260 0.008 0.0749 0.0063
	   f21  5.70192 0.00051   0.314 0.008 0.5209 0.0058
	   f22  8.20120 0.00050   0.225 0.008 0.4143 0.0055
	   f23  8.03994 0.00053   0.219 0.008 0.9148 0.0059
	   f24  7.60526 0.00054   0.380 0.008 0.1508 0.0057
	   f25  5.64722 0.00057   0.169 0.008 0.3280 0.0062
	   f26  7.82215 0.00060   0.236 0.008 0.3739 0.0061
	   f27 15.12945 0.00064   0.142 0.008 0.3177 0.0065
	   f28  7.79377 0.00054   0.144 0.008 0.1784 0.0038
279874050  f1  12.85860 0.00032   9.709 0.001 0.3965 0.1035
           f2  11.55165 0.00003   4.149 0.005 0.0212 0.0024
	   f3  12.86759 0.00016   5.091 0.001 0.3965 0.0081
           f4  12.87659 0.00026   4.410 0.001 0.0211 0.0081 2f3-f1
	   f5  12.69569 0.00026   2.476 0.001 0.2630 0.0025
           f6  12.89069 0.00015   3.253 0.006 0.2702 0.0046
	   f7  12.90520 0.00039   3.259 0.006 0.7985 0.0052
	   f8  12.91931 0.00054   1.608 0.004 0.7832 0.0054 f6+f7-f4
	   f9  11.56043 0.00041   2.234 0.004 0.6185 0.0056 f2+f3-f1
	   f10 11.56922 0.00061   1.891 0.006 0.6601 0.0046 
	   f11 12.84552 0.00008   1.576 0.006 0.3384 0.0045
	   f12 11.58352 0.00053   1.264 0.009 0.7832 0.0054
	   f13 12.93321 0.00065   1.327 0.004 0.7170 0.0068 2f7-f4
	   f14 12.83141 0.00067   1.235 0.005 0.8012 0.0060 f1+f7-f15
30847073   f1   3.39196 0.00012   1.820 0.008 0.9407 0.0007
           f2   3.57380 0.00040   5.359 0.008 0.7289 0.0026
           f3   3.71073 0.00054   3.584 0.008 0.1172 0.0035
           f4   3.43462 0.00061   3.805 0.008 0.5469 0.0039
           f5   3.35380 0.00069   3.180 0.008 0.2343 0.0044	
           f6   3.48400 0.00061   3.136 0.008 0.2440 0.0039
           f7   3.52665 0.00093   2.608 0.008 0.4765 0.0060 f4+f6-f1
           f8   3.24605 0.00092   1.143 0.008 0.4512 0.0059 f11+2f1-f3
           f9   3.75338 0.00146   1.587 0.008 0.2484 0.0094 f3+f4-f1
           f10  6.94107 0.00186   1.187 0.008 0.5912 0.0119 2f1+2f5
           f11  3.30441 0.00091   1.253 0.008 0.6321 0.0058 f1+f9-f10
           f12  6.76148 0.00221   9.836 0.008 0.8705 0.0142 f16+f2-f14
           f13  3.84767 0.00217   9.613 0.008 0.2543 0.0139 f13+f7
           f14  3.67033 0.00315   8.433 0.008 0.9643 0.0202 f12+f21-f15
367910480  f1   15.6652 0.00003   0.516 0.008 0.5253 0.0025
           f2   4.04676 0.00002   0.464 0.006 0.5525 0.0023
           f3   6.10102 0.00004   0.438 0.007 0.3323 0.0034
           f4  19.87434 0.00004   0.379 0.006 0.4481 0.0028
           f5   3.64199	0.00004   0.340 0.006 0.8268 0.0031
           f6   2.59348 0.00004   0.298 0.006 0.3935 0.0035
           f7   3.34585 0.00004   0.285 0.006 0.0536 0.0037
           f8   3.54846 0.00004   0.275 0.006 0.0332 0.0039
           f9   5.76989 0.00005   0.245 0.006 0.3817 0.0043
           f10 15.67962 0.00005   0.296 0.007 0.3866 0.0052
           f11 15.63640 0.00005   0.251 0.007 0.3738 0.0053 3f1-2f10
           f12 15.65057 0.00006   0.266 0.007 0.1326 0.0048 2f1-f10
           f13 15.69379 0.00007   0.222 0.007 0.1662 0.0052 2f1-f11
           f14 10.17363 0.00006   0.204 0.006 0.1765 0.0052
           f15  4.02458 0.00006   0.209 0.006 0.1686 0.0052
           f16 12.88443 0.00006   0.192 0.006 0.9542 0.0056
           f17  6.10948 0.00008   0.198 0.007 0.9569 0.0065 2f6+2f7-f9
           f18  4.06917 0.00006   0.190 0.006 0.4962 0.0055 2f2-f15
370599803  f1  18.32261 0.00009   3.664 0.001 0.9809 0.0006
           f2   9.19831 0.00010   3.501 0.001 0.5446 0.0007
           f3   9.80307 0.00017   2.270 0.001 0.6731 0.0011
           f4   9.86651 0.00020   1.948 0.001 0.1550 0.0013
           f5  12.63869 0.00023   1.509 0.001 0.3599 0.0016
           f6   8.72465 0.00028   1.256 0.001 0.9525 0.0019
           f7  10.05893 0.00029   1.207 0.001 0.3085 0.0020
           f8  10.92167 0.00029   1.210 0.001 0.0247 0.0020
           f9  13.64733 0.00041   0.873 0.001 0.0247 0.0028 f8+2f4-f9
           f10 11.41436 0.00042   0.826 0.001 0.3125 0.0030
           f11 17.00736 0.00046   0.755 0.001 0.7311 0.0032 f5+2f10-2f9
           f12 10.33805 0.00048   0.724 0.001 0.6609 0.0034 3f4-2f13
           f13  8.17275 0.00053   0.656 0.001 0.1681 0.0038 f1+f2-2f4
           f14 13.25402 0.00063   0.560 0.001 0.3383 0.0044
           f15  7.78790 0.00064   0.541 0.001 0.9017 0.0046 2f1-f14-f4
           f16 14.09985 0.00068   0.517 0.001 0.5831 0.0048
           f17 13.52469 0.00070   0.507 0.001 0.8264 0.0048 f4+2f3-f1
           f18 15.59272 0.00073   0.480 0.001 0.9609 0.0051 f4+2f3-f1
           f19 11.15004 0.00081   0.441 0.001 0.2040 0.0057 f10-f12-2f10
395520454  f1   2.82490 0.00052   1.924 0.006 0.5297 0.0009
           f2   2.76637 0.00118   1.870 0.003 0.9027 0.0009
           f3   3.06876 0.00016   1.363 0.001 0.0541 0.0012
           f4   2.70784 0.00121   0.348 0.003 0.7875 0.0024 2f2-f1 
           f5   2.56933 0.00098   0.261 0.001 0.8112 0.0070
           f6   3.38871 0.00092   0.229 0.001 0.3928 0.0068
           f7   2.98097 0.00102   0.218 0.001 0.0258 0.0072
           f8   6.14338 0.00123   0.185 0.001 0.0336 0.0093
 400502454 f1   6.59953 0.00007   0.003 0.001 0.4157 0.0005
           f2   5.93556 0.00013   0.002 0.001 0.8206 0.0009
           f3   3.71104 0.00022   0.001 0.001 0.0247 0.0015      
           f4   7.95496 0.00022   0.001 0.001 0.3522 0.0015
           f5   1.35331 0.00044   0.598 0.001 0.4110 0.0030
           f6   9.64449 0.00045   0.581 0.001 0.4577 0.0031
           f7   4.68162 0.00056   0.468 0.001 0.6521 0.0038
431375592  f1   4.86512 0.00005  19.915 0.009 0.0034 0.0007
           f2   2.43893 0.00016   2.912 0.009 0.0833 0.0002
           f3   2.39483 0.00024   1.902 0.009 0.9105 0.0003
           f4   2.45755 0.00023   0.850 0.009 0.7115 0.0003 2f1-f3-2f2
           f5   2.37720 0.00059   0.323 0.009 0.9801 0.0008 f2+f3-f4
           f6   2.37720 0.00043   0.907 0.009 0.5614 0.0006
                   

